Open RAN xApps Design and Evaluation: Lessons Learnt and Identified Challenges

Open Radio Access Networks (RAN) offer diverse economic opportunities. A transition to a flexible, modular approach within the disaggregated RAN framework is crucial, involving careful planning of RAN architecture and the deployment of specialized software applications. Collaboration across sectors is essential for efficiency and reliability, with the open-source community driving innovation. This paper explores challenges for third-party application developers in Open RAN. It provides a comparative analysis of solutions, focusing on xApp development and implementation. Challenges arise in two areas: the complexities of xApp development, particularly for advanced use cases like beam management, and issues in low-level software implementation within open platforms. In conclusion, key challenges must promote academia-industry collaboration in Open RAN. This paper shares early lessons from xApp development, guiding the field's evolution.

==> figures/colors.txt <==
Non-RT RIC: orange 237,125,49
SMO: light orange: 243 168 117
rApp/xApp yellow: 255,192,0
E2 Node blue: 54, 98, 219

